Diffusion Fingerprints

We introduce, test and discuss a method for classifying and clustering data modeled as directed graphs. The idea is to start diffusion processes from any subset of a data collection, generating corresponding distributions for reaching points in the network. These distributions take the form of high-dimensional numerical vectors and capture essential topological properties of the original dataset. We show how these diffusion vectors can be successfully applied for getting state-of-the-art accuracies in the problem of extracting pathways from metabolic networks. We also provide a guideline to illustrate how to use our method for classification problems, and discuss important details of its implementation. In particular, we present a simple dimensionality reduction technique that lowers the computational cost of classifying diffusion vectors, while leaving the predictive power of the classification process substantially unaltered. Although the method has very few parameters, the results we obtain show its flexibility and power. This should make it helpful in many other contexts.

==> plot_multi_accuracy_v2.txt <==
% plot: accuracy as a function of the dimension
% http://www.texample.net/tikz/examples/pgfplots/
%
\begin{figure}[ht]
	\centering
	\begin{tikzpicture}[scale=1]
    \begin{axis}[
        xlabel=dimension $d$,
        ylabel=accuracy in \%]
    \addplot[smooth,mark=*,blue] plot coordinates {
        (100,0.23)
        (250,0.42)
        (500,0.86)
        (1000,2.18)
     	(2000,3.12)
        (3000,3.53)
        (3500,3.69)
        (4000,3.53)
        (4500,3.69)
        (5000,3.56)
        (6000,3.84)
        (7000,4.02)
        (8000,4.08)
        (9000,4.1)
        (10000,4.08)
        (11000,8.65)
        (12000,8.7)
        (13000,8.62)
        (14000,8.67)
        (15000,8.75)
        (15572,8.85)
    };
    \addplot[dotted,thick,mark=o,mark options={solid},blue] plot coordinates {
        (100,0.26)
        (250,0.14)
        (500,0.25)
        (1000,0.25)
     	(2000,0.55)
        (3000,0.63)
        (3500,0.9)
        (4000,0.96)
        (4500,1.32)
        (5000,1.28)
        (6000,1.27)
        (7000,1.54)
        (8000,1.69)
        (9000,1.94)
        (10000,2.36)
        (11000,3.06)
        (12000,3.93)
        (13000,4.01)
        (14000,5.07)
        (15000,7.32)
        (15572,8.85)
      };
    \end{axis}
    \end{tikzpicture}
    \caption{Accuracy of authorship attribution as a function of the
      reduced dimension $d$} 
	\label{fig:multiAccuracy}
\end{figure}

==> plot_multi_accuracy_v3.txt <==
\begin{figure}[ht]
	\centering
	\begin{tikzpicture}[scale=1]
    \begin{axis}[
        xlabel=dimension,
        ylabel=accuracy in \%]
    \addplot[smooth,mark=*,blue] plot coordinates {
        (100,8.721506442)
        (250,11.74430129)
        (500,13.42913776)
        (1000,17.44301288)
     	(2000,19.44995045)
        (3000,21.01090188)
        (4000,21.13478692)
        (5000,21.432111)
        (6000,22.39841427)
        (7000,22.99306244)
        (8000,22.99306244)
        (9000,23.2160555)
        (10000,23.83548067)
        (11000,23.16650149)
        (12000,23.26560951)
        (13000,23.04261645)
        (14000,23.26560951)
        (15000,22.91873142)
        (15572,23.41427156)
    };
    \addplot[smooth,mark=*,red] plot coordinates {
        (100,4.930624381)
        (250,7.705649158)
        (500,10.25768087)
        (1000,13.45391477)
     	(2000,16.82358771)
        (3000,18.28543112)
        (4000,20.06937562)
        (5000,20.76313181)
        (6000,21.48166501)
        (7000,21.7789891)
        (8000,21.33300297)
        (9000,21.58077304)
        (10000,21.95242815)
        (11000,21.80376611)
        (12000,22.1754212)
        (13000,21.65510406)
        (14000,21.97720515)
        (15000,21.67988107)
        (15572,21.33300297)
      };
    \end{axis}
    \end{tikzpicture}
    \caption{Accuracy of Authorship Attribution} 
	\label{fig:multiAccuracy}
\end{figure}
